Reliability of fault-tolerant system architectures for automated driving systems

Automated driving functions at high levels of autonomy operate without driver supervision. The system itself must provide suitable responses in case of hardware element failures. This requires fault-tolerant approaches using domain ECUs and multicore processors operating in lockstep mode. The selection of a suitable architecture for fault-tolerant vehicle systems is currently challenging. Lockstep CPUs enable the implementation of majority redundancy or M-out-of-N ($M$oo$N$) architectures. In addition to structural redundancy, diversity redundancy in the ECU architecture is also relevant to fault tolerance. Two fault-tolerant ECU architecture groups exist: architectures with one ECU (system on a chip) and architectures consisting of multiple communicating ECUs. The single-ECU systems achieve higher reliability, whereas the multi-ECU systems are more robust against dependent failures, such as common-cause or cascading failures, due to their increased potential for diversity redundancy. Yet, it remains not fully understood how different types of architectures influence the system reliability. The work aims to design architectures with respect to CPU and sensor number, $M$oo$N$ expression, and hardware element reliability. The results enable a direct comparison of different architecture types. We calculate their reliability and quantify the effort to achieve high safety requirements. Markov processes allow comparing sensor and CPU architectures by varying the number of components and failure rates. The objective is to evaluate systems' survival probability and fault tolerance and design suitable sensor-CPU architectures. The results show that the system architecture strongly influences the reliability. However, a suitable system architecture must have a trade-off between reliability and self-diagnostics that parallel systems without majority redundancies do not provide.

==> Figures/def1oo1.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'def1oo1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{271.04965782bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63861279)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{def1oo1.pdf}}%
    \put(0.22332781,0.43620371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Monitoring  \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{def1oo1.pdf}}%
    \put(0.5070344,0.4362037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor   \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{def1oo1.pdf}}%
    \put(0.73997789,0.43620371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Processing  \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{def1oo1.pdf}}%
    \put(0.84340529,0.51262144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MCU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{def1oo1.pdf}}%
    \put(0.74239811,0.0525438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Watchdog\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{def1oo1.pdf}}%
    \put(0.79404172,0.58927891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Domain-ECU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{def1oo1.pdf}}%
    \put(0.0384128,0.47499355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sup\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{def1oo1.pdf}}%
    \put(0.03144069,0.34665191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{def1oo1.pdf}}%
    \put(0.03103409,0.28375577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Radar\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{def1oo1.pdf}}%
    \put(0.03110788,0.21996311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lidar\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{def1oo1.pdf}}%
    \put(0.50713815,0.39588883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fusion\end{tabular}}}}%
  \end{picture}%
\endgroup%

